How Masterly Are People at Playing with Their Vocabulary? Analysis of the Wordle Game for Latvian

In this paper, we describe adaptation of a simple word guessing game that occupied the hearts and minds of people around the world. There are versions for all three Baltic countries and even several versions of each. We specifically pay attention to the Latvian version and look into how people form their guesses given any already uncovered hints. The paper analyses guess patterns, easy and difficult word characteristics, and player behaviour and response.

==> REVIEWS.txt <==


----------------------- REVIEW 1 ---------------------
It is an interesting article about Latvian version of popular word-guessing game Wordle. The decisions about selecting the Latvian words/word-forms for the game are discussed, and also the players opinions about them.

An interesting part of the article discusses the guesses of the players. However, English translations should be also given to Latvian words.
As of Table 2, the translations of the words should be given also, it can give a few hints for the readers: maybe players often start with a word denoting a basic-level concept? Also, the frequency classes of the easiest and most difficult words to guess would be interesting to know.

----------------------- REVIEW 2 ---------------------
The presented paper introduces the Latvian version of the popular word game Wordle. The authors of the paper argue that the collected results of all guesses by Latvian players may say something about the player’s mastery of the Latvian vocabulary.
There are several criticisms to this claim:
- while the data is interesting for 5-letter words, the problem is that it is limited only to 5-letter words. Authors do not discuss this limitation; they do not even present what proportion 5-letter words make up within the Latvian language;
- the presented grammatical analysis of the analysed words is very sketchy: readers are not provided with POS of words or any other grammatical categories. Foreign readers could only guess which of the analysed words are nouns, which are adjectives, and their cases.
Some presentation issues:
- Latvian words lack English translations in Table 1 and Table 2 and Fig. 1.
- The colour scheme in Table 2 is incorrect and confusing, correctly guessed percentages in the “Difficult” section and in “Easy” sections are presented with different colours red and green, the same as wrongly guessed presented in “X”.  The correct colours need to be green for correct answers and red for wrong answers.
Minor corrections:
- Periods and commas within numbers in text are used inconsistently (61,97%, 21,14% … 1700, 2200). Use periods for decimal points and commas to separate thousands;
- Čudare and Nikiforovs are not sorted alphabetically in References;
- Incorrect parenthesis in Tiedemann, J.  in References;
- Use more specific keywords for the paper (e.g. Wordle, word game, wordlist), keywords also need to be lowercased;
- The url https://www.powerlanguage.co.uk/wordle does not work, perhaps use https://www.nytimes.com/games/wordle/index.html.
If the paper is accepted the following changes need to be done:
- Discuss the limitation of the analysis;
- Present a graph of Latvian words in terms of letter lengths;
- Attach grammatical labels to Latvian words in tables (e.g. N nom, A gen);
- Provide English translations;
- Correct colour scheme in Table 2;
- Correct minor corrections.

----------------------- REVIEW 3 ---------------------
This short article is a nice description of adaptation and developing of a Latvian version of a well-known word guessing game. The basic technique is the semi-automatical developing of the two word lists needed for the game. It is interesting to read about the public perception as well as the players' behaviour while playing.

The article is worth to be published in the HLT Proceedings.
